A Framework for Computing Greedy Clique Cover

Structural parameters of graph (such as degeneracy and arboricity) had rarely been considered when designing algorithms for $\textit{(edge) clique cover}$ problems. Taking degeneracy of graph into account, we present a greedy framework and two fixed-parameter tractable algorithms for $\textit{clique cover}$ problems. We introduce a set theoretic concept and demonstrate its use in the computations of different objectives of $\textit{clique cover}$. Furthermore, we show efficacy of our algorithms in practice.

==> data_plots/CCS_bound1/ccsd.dat <==
m	CCSD
925872	1260522
1049866	804241
2987624	5430472
9027024	23986951
12323680	33878116
14461095	27325817
15669037	32666622
34681189	48126548
40258003	19432714
50037313	22192140
59548327	28068920
67658067	32361064
79114771	98344677
87273967	46852691
94370886	51637751
103134404	44345925
112519748	46757584
117185083	159331745
121907663	51670032
131926773	52018992
140102158	56461956
150443553	56511099
159835566	59248422
171231873	68895050
181569095	74463937
191224983	74122927
201198184	75909796
209976387	82188448
267844669	164223083
1806067135	2147483646

==> data_plots/CCS_bound1/ccsg.dat <==
m	CCSG
925872	1272059
1049866	808116
2987624	5425012
9027024	21656246
12323680	30510805
14461095	25301163
15669037	32207288
34681189	48978015
40258003	23008624
50037313	26063932
59548327	33476459
67658067	38698916
79114771	105062665
87273967	55941484
94370886	61552704
103134404	53015520
112519748	55557984
117185083	164096674
121907663	61820095
131926773	61641791
140102158	66764511
150443553	66556139
159835566	69536554
171231873	81433072
181569095	89698111
191224983	88543260
201198184	89864257
209976387	98448070
267844669	187153273
1806067135	2147483643

==> data_plots/CCS_bound1/m1.dat <==
m	m
925872	925872
1049866	1049866
2987624	2987624
9027024	9027024
12323680	12323680
14461095	14461095
15669037	15669037
34681189	34681189
40258003	40258003
50037313	50037313
59548327	59548327
67658067	67658067
79114771	79114771
87273967	87273967
94370886	94370886
103134404	103134404
112519748	112519748
117185083	117185083
121907663	121907663
131926773	131926773
140102158	140102158
150443553	150443553
159835566	159835566
171231873	171231873
181569095	181569095
191224983	191224983
201198184	201198184
209976387	209976387
267844669	267844669
1806067135	1806067135

==> data_plots/CCS_bound1/m2.dat <==
m	2m
925872	1851744
1049866	2099732
2987624	5975248
9027024	18054048
12323680	24647360
14461095	28922190
15669037	31338074
34681189	69362378
40258003	80516006
50037313	100074626
59548327	119096654
67658067	135316134
79114771	158229542
87273967	174547934
94370886	188741772
103134404	206268808
112519748	225039496
117185083	234370166
121907663	243815326
131926773	263853546
140102158	280204316
150443553	300887106
159835566	319671132
171231873	342463746
181569095	363138190
191224983	382449966
201198184	402396368
209976387	419952774
267844669	535689338
1806067135	3612134270

==> data_plots/CCS_bound1/m3.dat <==
m	3m
925872	2777616
1049866	3149598
2987624	8962872
9027024	27081072
12323680	36971040
14461095	43383285
15669037	47007111
34681189	104043567
40258003	120774009
50037313	150111939
59548327	178644981
67658067	202974201
79114771	237344313
87273967	261821901
94370886	283112658
103134404	309403212
112519748	337559244
117185083	351555249
121907663	365722989
131926773	395780319
140102158	420306474
150443553	451330659
159835566	479506698
171231873	513695619
181569095	544707285
191224983	573674949
201198184	603594552
209976387	629929161
267844669	803534007
1806067135	5418201405

==> data_plots/CCS_bound2/ccsd.dat <==
m	CCSD
925872	1009006
1049866	1028307
2987624	30589277
9027024	423569793
12323680	545347559
14461095	1011019886
15669037	333993907
34681189	526521623
40258003	190527357
50037313	271426413
59548327	342829156
67658067	406120841
79114771	1577616547
87273967	548699650
94370886	610786413
103134404	984973473
112519748	1043074777
117185083	5182468803
121907663	1136615430
131926773	1357725075
140102158	1513633014
150443553	1590042031
159835566	1740536745
171231873	1941948016
181569095	2257416215
191224983	2277977136
201198184	2219404832
209976387	2723152874
267844669	4911330446
1806067135	1.6673E+11

==> data_plots/CCS_bound2/ccsg.dat <==
m	TS
925872	1123986
1049866	1027955
2987624	31992954
9027024	439049465
12323680	512488562
14461095	958765732
15669037	327113937
34681189	565895314
40258003	218765031
50037313	304717650
59548327	390746998
67658067	463573403
79114771	1647372485
87273967	621560550
94370886	690801851
103134404	1147728240
112519748	1192262343
117185083	5596510625
121907663	1312658835
131926773	1550519285
140102158	1710785602
150443553	1792179647
159835566	1936836090
171231873	2168440336
181569095	2594472550
191224983	2569083205
201198184	2499621839
209976387	3099415578
267844669	5443004741
1806067135	179956891095

==> data_plots/CCS_bound2/md.dat <==
m	md
925872	5555232
1049866	118634858
2987624	152368824
9027024	17169399648
12323680	25226572960
14461095	15111844275
15669037	6048248282
34681189	12485228040
40258003	12399464924
50037313	26169514699
59548327	27392230420
67658067	32678846361
79114771	47864436455
87273967	32029545889
94370886	39069546804
103134404	61880642400
112519748	63123578628
117185083	29647825999
121907663	93503177521
131926773	99472786842
140102158	124410716304
150443553	158567504862
159835566	288822867762
171231873	138012889638
181569095	188831858800
191224983	184340883612
201198184	193150256640
209976387	319584061014
267844669	321413602800
1806067135	549044409040

==> data_plots/CCS_bound2/mdelta.dat <==
m	mDelta
925872	508303728
1049866	360104038
2987624	85906140496
9027024	65247329472
12323680	97825371840
14461095	116137053945
15669037	84910511503
34681189	513801815035
40258003	159059369853
50037313	261845258929
59548327	274755980778
67658067	492009463224
79114771	616541410403
87273967	826920837325
94370886	767707157610
103134404	1155620996820
112519748	752307035128
117185083	3903786669979
121907663	590154996583
131926773	1013857250505
140102158	1234440114138
150443553	1186849189617
159835566	1814773016364
171231873	1657353298767
181569095	2848274393265
191224983	1651801403154
201198184	2037936405736
209976387	2946598638771
267844669	5823746638067
1806067135	9416834041890

==> data_plots/linearTime/ccsd.dat <==
m	CCSD
925872	1146.7
1049866	882.801
2987624	6662.83
9027024	204741
12323680	290861
14461095	130722
15669037	85270.6
34681189	64058
40258003	51862.4
50037313	73036.6
59548327	88995.2
67658067	108229
79114771	410488
87273967	144834
94370886	167993
103134404	224308
112519748	239580
117185083	345911
121907663	259964
131926773	308356
140102158	343665
150443553	381733
159835566	412749
171231873	453510
181569095	500637
191224983	506558
201198184	515266
209976387	616464
267844669	1063140
1806067135	8123540

==> data_plots/linearTime/ccsg.dat <==
m	DINE
925872	1128.18
1049866	803.405
2987624	6691.71
9027024	196348
12323680	269213
14461095	133897
15669037	94086.1
34681189	64381.9
40258003	63835.2
50037313	89723.9
59548327	110656
67658067	132798
79114771	458966
87273967	185747
94370886	211270
103134404	287677
112519748	306736
117185083	369947
121907663	332170
131926773	392307
140102158	431969
150443553	464645
159835566	508683
171231873	551019
181569095	626362
191224983	638452
201198184	643775
209976387	758155
267844669	1300130
1806067135	9246880

==> data_plots/linearTime/y_x.dat <==
m	y=x
925872	925872
1049866	1049866
2987624	2987624
9027024	9027024
12323680	12323680
14461095	14461095
15669037	15669037
34681189	34681189
40258003	40258003
50037313	50037313
59548327	59548327
67658067	67658067
79114771	79114771
87273967	87273967
94370886	94370886
103134404	103134404
112519748	112519748
117185083	117185083
121907663	121907663
131926773	131926773
140102158	140102158
150443553	150443553
159835566	159835566
171231873	171231873
181569095	181569095
191224983	191224983
201198184	201198184
209976387	209976387
267844669	267844669
1806067135	1806067135
